Preliminary investigation of the short-term in situ performance of an automatic masker selection system

Soundscape augmentation or "masking" introduces wanted sounds into the acoustic environment to improve acoustic comfort. Usually, the masker selection and playback strategies are either arbitrary or based on simple rules (e.g. -3 dBA), which may lead to sub-optimal increment or even reduction in acoustic comfort for dynamic acoustic environments. To reduce ambiguity in the selection of maskers, an automatic masker selection system (AMSS) was recently developed. The AMSS uses a deep-learning model trained on a large-scale dataset of subjective responses to maximize the derived ISO pleasantness (ISO 12913-2). Hence, this study investigates the short-term in situ performance of the AMSS implemented in a gazebo in an urban park. Firstly, the predicted ISO pleasantness from the AMSS is evaluated in comparison to the in situ subjective evaluation scores. Secondly, the effect of various masker selection schemes on the perceived affective quality and appropriateness would be evaluated. In total, each participant evaluated 6 conditions: (1) ambient environment with no maskers; (2) AMSS; (3) bird and (4) water masker from prior art; (5) random selection from same pool of maskers used to train the AMSS; and (6) selection of best-performing maskers based on the analysis of the dataset used to train the AMSS.

==> ReadME_IN23_Latex.txt <==
READ ME

IN23_Format_Instructions.pdf should be the same as the PDF output when you compile the Inter-Noise2023_Paper_Template_Latex.tex file. I suggest that you try compiling this first to see that you have everything necessary in your version of Latex to have it compile. You should check that the bibtex part works, too, by renaming the .bbl file and using the bibtex compiler. The references are in sample.bib. That is how I created the .bbl file. Check the PDF output to make sure all the referencing is complete.

Once everything is compiling properly, now start on your paper. Copy Inter-Noise2023_Paper_Template_Latex.tex to IN_2023_XXXX.tex keeping the Template file as a reference. The XXXX is your ABSTRACT number (with additional zeros at front to make it 4 digits, if needed). Edit this IN_2023_XXXX.tex to create your paper.
